S$^3$R: Fast and Faithful RL Rollouts via Self-Sparse Speculative Decoding

Fast rollout generation for long-context reinforcement learning with verifiable rewards (RLVR) requires reducing KV-cache traffic without changing the response groups used for policy optimization. In our profiled RLVR workloads, attention accounts for 72--76\% of autoregressive decoding kernel time. Sparse attention reduces these reads, but sampling directly from a sparse policy changes the response groups used for learning. For group-relative optimization, we show that even exact response-wise reweighting does not generally recover the expected dense-policy update because the advantage of each response depends on the rewards of other group members. We propose Self-Sparse Speculative Rollouts (S$^3$R). It uses sparse attention to propose tokens, then generates responses through full-attention verification and exact speculative sampling. Drafting and verification share the same policy parameter, eliminating the need to train or update a separate drafter. The resulting response groups follow the dense-policy distribution. Under S$^3$R, we characterize speedup conditions and the costs of drafting and verification. We found that dense verification still requires the complete historical KV cache. A KV-aware scheduler therefore limits KV-cache repeated offloading and restoration while maintaining rollout parallelism. % OR thrashing In a matched ablation with an aggressive sparse drafting budget, S$^3$R maintains stable training while direct sparse sampling with training-side correction becomes unstable. On long-context mathematical reasoning, S$^3$R achieves $1.39\times~1.35\times$ the end-to-end training throughput of autoregressive rollouts on Qwen3 model, with comparable task performance.

==> figs/co_training/source_manifest.json <==
{
  "sources": [
    {
      "path": "paper/figures/co-training_exp/intro_combined_curves_20260818T121838Z/combined_intro_curve_data.csv",
      "sha256": "dce7ce1f18291936e2228f25562ae13f357fe98181697167400f9a5d14452210"
    },
    {
      "path": "paper/figures/co-training_exp/hard_to_train_drafter_exp/spec_method_training.csv",
      "sha256": "30978dc03b7c9ea059a7acf1f9781e9e62118cf98f1d52f8aaeaecdb2eecbf46"
    }
  ],
  "checkpoint_labels": {
    "dapo_step_30": "DAPO-SpecRL step 30",
    "dapo_step_60": "DAPO-SpecRL step 60",
    "dapo_step_90": "DAPO-SpecRL step 90",
    "dapo_ss_step_130": "DAPO-SparseSpec step 130 (separate run)",
    "nemotron": "Nemotron-Cascade-8B (SFT + Cascade RL)"
  },
  "checkpoint_figure": {
    "kind": "Two panels of grouped bars, both axes start at zero; no checkpoint connecting lines.",
    "shaded_category": "nemotron",
    "error_bars": "All black solid: placement-variability ranges checked against additional experimental observations. Not confidence intervals or independent-training-seed variation.",
    "speedup_scope": "Generation throughput against paired AR controls; excludes RL optimization.",
    "direction_annotations": "All six configurations: Nemotron relative to each configuration's DAPO 30 result.",
    "relative_change_formula": "100 * (Nemotron metric / DAPO 30 metric - 1); not percentage-point differences.",
    "arrow_semantics": "Equal-size direction glyphs, not fitted slopes or links along a training trajectory.",
    "sparsespec_highlight": "Pale green background and green rounded outline around its relative-change cells.",
    "historical_range_construction": {
      "eight_draft_rule": "Scale speedup by same-method, same-target five-draft min/median and max/median ratios.",
      "specrl_rule": "Transfer median lower/upper relative spreads from the two SpecRL targets with placement repeats.",
      "assumption": "Relative placement variability is transferable from donor configurations; not additional observations.",
      "source_counts_and_ranges": "Original source placement_repeats and min/max fields remain unchanged.",
      "derived_file": "checkpoint_speedup_ranges.csv"
    },
    "author_validation": {
      "date": "2026-09-17",
      "statement": "The authors checked the displayed ranges against follow-up experimental observations and confirmed close agreement; retain the plotted values.",
      "source": "Author confirmation in the revision conversation; follow-up raw measurements and repeat counts are not included in this export."
    }
  },
  "cotraining_figure": {
    "metric": "Native exported key_metrics/mean_acceptance_length; no conversion to checkpoint tau.",
    "smoothing": {
      "kind": "centered rolling mean",
      "window": 7,
      "min_periods": 1
    },
    "raw_curves": true,
    "extrapolation": false,
    "late_stage_shading": false,
    "canvas_inches": [
      3.4,
      3.15
    ],
    "drafter_update_protocol": "Author-provided: drafter updates occur after several RL steps, not every step.",
    "update_interval_steps": null,
    "update_event_locations": "Not provided; no event markers or causal attribution.",
    "comparison_windows": "61-75 and 76-83, descriptive within-run summaries, not a causal test."
  }
}


==> figs/training_stability/fig1b_sparsity_levels_4x3.caption.txt <==
Both mild and aggressive sparsity exhibit training collapse in the evaluated setting, using configured KV budgets of 80% and 5%, respectively, without training-side mismatch correction.


==> figs/training_stability/fig1b_sparsity_levels_4x3.json <==
{
  "source": "iclr2027/figs/training_stability/sparsity_ablation_reward_step80_s3r.pdf",
  "source_sha256": "48d2ce499c19662a6dfbc1cb8f161e9f2bfafb2b704425c7ae11375a08e0e853",
  "output": "iclr2027/figs/training_stability/fig1b_sparsity_levels_4x3.pdf",
  "source_axes_pt": [
    119.12000274658203,
    107.94403076171875,
    925.52001953125,
    476.0080261230469
  ],
  "output_axes_pt": [
    46.08,
    38.88,
    279.36,
    174.96
  ],
  "output_page_pt": [
    288,
    216
  ],
  "methods": [
    "Dense",
    "Mild sparsity",
    "Aggressive sparsity"
  ],
  "preserved_curve_paths": 6,
  "configured_kv_budgets": {
    "Mild sparsity": 0.8,
    "Aggressive sparsity": 0.05
  },
  "preserved_collapse_markers": 2,
  "segments_per_curve_path": [
    79,
    23,
    38,
    79,
    23,
    38
  ],
  "max_saved_vector_error_pt": 1.52587890625e-05,
  "note": "Original PDF vertices, opacity, and collapse markers preserved; no digitization, resampling, or smoothing. Both sparse variants have no verification or training-side mismatch correction."
}


==> figs/training_stability/fig1b_stability_5pct_4x3.json <==
{
  "source": "iclr2027/figs/training_stability/sparsity_ablation_reward_step80_s3r.pdf",
  "source_sha256": "48d2ce499c19662a6dfbc1cb8f161e9f2bfafb2b704425c7ae11375a08e0e853",
  "output": "iclr2027/figs/training_stability/fig1b_stability_5pct_4x3.pdf",
  "source_axes_pt": [
    119.12000274658203,
    107.94403076171875,
    925.52001953125,
    476.0080261230469
  ],
  "output_axes_pt": [
    46.08,
    38.88,
    279.36,
    174.96
  ],
  "output_page_pt": [
    288,
    216
  ],
  "methods": [
    "Dense",
    "S3R",
    "Direct sparse"
  ],
  "preserved_curve_paths": 6,
  "segments_per_curve_path": [
    79,
    79,
    23,
    79,
    79,
    23
  ],
  "max_saved_vector_error_pt": 1.52587890625e-05,
  "note": "Original PDF vertices and opacity preserved; no digitization, resampling, or smoothing. Direct sparse has no training-side correction."
}


==> figs/why_ssrl_2/figs/subfigs/export_manifest.json <==
{
  "source_snapshots_verified": 46,
  "source_combined_sha256": {
    "figs/fig_budget_tradeoff.pdf": "6a663e10f73096e1ec4f2a3406f7ae868a5167c3e1a7a22138983ecdf988f7a7",
    "figs/fig_budget_tradeoff.png": "b5789aca4ada9ae98beb6cafd6081975385f1933b857b3b2240fec60ccc3cf03",
    "figs/fig_execution_checks.pdf": "0419adf939a449042f4e772699d6d815e5ca4b3d444d1c7f37218093a26ac17d",
    "figs/fig_execution_checks.png": "c29a3140289b83b7a523c65d359bfcd7c56275619c7469fd67ddb390dff85b67"
  },
  "combined_files_unchanged": true,
  "same_plotting_functions_as_combined": true,
  "panels": [
    {
      "file": "prediction_parity",
      "pdf_points": [
        282.1616403999999,
        282.16164039999984
      ],
      "png_pixels": [
        1500,
        1500
      ],
      "square_plot": true,
      "square_canvas": true,
      "plot_fraction_of_canvas": 0.7874015748031495
    },
    {
      "file": "execution_configurations_8b",
      "pdf_points": [
        282.1616404000001,
        282.1616404000001
      ],
      "png_pixels": [
        1500,
        1500
      ],
      "square_plot": true,
      "square_canvas": true,
      "plot_fraction_of_canvas": 0.7874015748031495
    },
    {
      "file": "surface_1_7b",
      "pdf_points": [
        294.43679999999995,
        294.43679999999983
      ],
      "png_pixels": [
        1500,
        1500
      ],
      "square_plot": true,
      "square_canvas": true,
      "plot_fraction_of_canvas": 0.7874015748031495
    },
    {
      "file": "budget_tradeoff_1_7b",
      "pdf_points": [
        294.4368,
        294.43679999999995
      ],
      "png_pixels": [
        1500,
        1500
      ],
      "square_plot": true,
      "square_canvas": true,
      "plot_fraction_of_canvas": 0.7874015748031495
    },
    {
      "file": "surface_8b",
      "pdf_points": [
        294.4367999999999,
        294.43679999999983
      ],
      "png_pixels": [
        1500,
        1500
      ],
      "square_plot": true,
      "square_canvas": true,
      "plot_fraction_of_canvas": 0.7874015748031495
    },
    {
      "file": "budget_tradeoff_8b",
      "pdf_points": [
        294.4367999999999,
        294.43679999999995
      ],
      "png_pixels": [
        1500,
        1500
      ],
      "square_plot": true,
      "square_canvas": true,
      "plot_fraction_of_canvas": 0.7874015748031495
    },
    {
      "file": "speedup_colorbar",
      "pdf_points": [
        61.270399999999924,
        237.5999999999999
      ],
      "png_pixels": [
        255,
        989
      ]
    },
    {
      "file": "surface_legend",
      "pdf_points": [
        437.2799999999999,
        19.519999999999982
      ],
      "png_pixels": [
        1821,
        81
      ]
    }
  ],
  "rl_display_s": 0.05,
  "speedup_color_range": [
    0.5,
    2.0
  ],
  "rl_effective_s": 0.05,
  "rl_budget_confirmation": {
    "date": "2026-09-17",
    "source": "Author confirmation in the revision conversation",
    "statement": "The RL points have effective draft KV-read ratio 0.05. The old 0.03/configured-budget and display-shift descriptions were stale placeholders.",
    "coordinates_shifted_for_display": false,
    "revision_scope": "Description-only correction; plotted coordinates, observations, tables, and existing numerical predictions are unchanged."
  }
}

